JSForce: A Forced Execution Engine for Malicious JavaScript Detection

The drastic increase of JavaScript exploitation attacks has led to a strong interest in developing techniques to enable malicious JavaScript analysis. Existing analysis tech- niques fall into two general categories: static analysis and dynamic analysis. Static analysis tends to produce inaccurate results (both false positive and false negative) and is vulnerable to a wide series of obfuscation techniques. Thus, dynamic analysis is constantly gaining popularity for exposing the typical features of malicious JavaScript. However, existing dynamic analysis techniques possess limitations such as limited code coverage and incomplete environment setup, leaving a broad attack surface for evading the detection. To overcome these limitations, we present the design and implementation of a novel JavaScript forced execution engine named JSForce which drives an arbitrary JavaScript snippet to execute along different paths without any input or environment setup. We evaluate JSForce using 220,587 HTML and 23,509 PDF real- world samples. Experimental results show that by adopting our forced execution engine, the malicious JavaScript detection rate can be substantially boosted by 206.29% using same detection policy without any noticeable false positive increase. We also make JSForce publicly available as an online service and will release the source code to the security community upon the acceptance for publication.

==> paper.txt <==
JSForce: A Forced Execution Engine for Malicious
JavaScript Detection
Anonymous

Abstract—The drastic increase of JavaScript exploitation attacks has led to a strong interest in developing techniques to
enable malicious JavaScript analysis. Existing analysis techniques
fall into two general categories: static analysis and dynamic
analysis. Static analysis tends to produce inaccurate results
(both false positive and false negative) and is vulnerable to a
wide series of obfuscation techniques. Thus, dynamic analysis is
constantly gaining popularity for exposing the typical features
of malicious JavaScript. However, existing dynamic analysis
techniques possess limitations such as limited code coverage and
incomplete environment setup, leaving a broad attack surface for
evading the detection. To overcome these limitations, we present
the design and implementation of a novel JavaScript forced
execution engine named JSForce which drives an arbitrary
JavaScript snippet to execute along different paths without any
input or environment setup. We evaluate JSForce using 220,587
HTML and 23,509 PDF real-world samples. Experimental results
show that by adopting our forced execution engine, the malicious JavaScript detection rate can be substantially boosted by
206.29% using same detection policy without any noticeable false
positive increase. We also make JSForce publicly available as
an online service and will release the source code to the security
community upon the acceptance for publication.

I. I NTRODUCTION
Malicious JavaScript has become an important attack vector
for software exploitation attacks. Attacks in browsers, as well
as PDF files containing malicious embedded JavaScript, are
common examples of how attackers launch attacks using
JavaScript. According to a recent report from Symantec [8],
there are millions of victims attacked by malicious JavaScript
on the Internet each day.
In recent years, a number of techniques [17], [29], [22],
[21], [26], [35], [18], [25], [16] have been proposed to detect
malicious JavaScript code. Due to the dynamic features of
the JavaScript language, static analysis [20], [27], [38], [18]
can be easily evaded using obfuscation techniques [46]. Consequently, researchers rely upon dynamic analysis [17], [29],
[22] to expose the typical features of malicious JavaScript.
More specifically, these approaches rely upon visiting websites or opening PDF files with a full-fledged or emulated
browser/PDF reader and then monitoring the different features
(eval strings [22], heap health [35], etc.) for detection.
However, the typical JavaScript malware is designed to
execute within a particular environment, since they aim to exploit specific vulnerabilities, as opposed to benign JavaScript,
which will run in a more environment-independent fashion. Fingerprinting techniques [42] are widely adopted by
JavaScript malware to examine the runtime environment. A
dynamic analysis system may fail to observe some malicious

behaviors if the runtime environment is not configured as
expected. Such configuration is quite challenging because of
the numerous possible runtime environment settings. Hence,
existing dynamic analysis systems usually share the limitations
of limited code coverage and incomplete runtime environment
setup, which leave attackers with a broad attack surface to
evade the analysis.
To solve those limitations, Rozzle [26] explores multiple
environment related paths within a single execution. But it requires a predefined environment-related profile for path exploration. Construction of a complete profile is a challenging task
because of the numerous different browsers and plugins, especially for recent fingerprinting techniques [31], [32]. These
fingerprinting techniques do not rely upon any specific APIs,
and thus Rozzle can be evaded because the predefined profile
cannot include those fingerprinting techniques. Also, Rozzle
may introduce runtime errors because it executes infeasible
paths which may stop the analysis before the malicious code
is executed. Revolver [25] employs a machine learning-based
detection algorithm to identify evasive JavaScript malware.
However, it is dependent upon a known sample set and is
unable to detect 0-day JavaScript malware. Although symbolic
execution on JavaScript [37] can be applied to explore all
of the possible execution paths, the performance overhead
of a symbolic string solver [41] and the dynamic features of
JavaScript make it infeasible for practical use.
In this paper, we propose JSForce, a forced execution engine for JavaScript, which drives an arbitrary JavaScript snippet to execute along different paths without any input or environment setup. While increasing code coverage, JSForce can
tolerate invalid object accesses while introducing no runtime
errors during execution. This overcomes the limitations of
current JavaScript dynamic analysis techniques. Note that,
as an amplifier technique, JSForce does not rely on any
predefined profile information or full fledged hosting programs
like browsers or PDF viewers, and it can examine partial
JavaScript snippets collected during an attack. As demonstrated in Section V, JSForce can be leveraged to improve
the detection rate of other dynamic analysis systems without
modification of their detection policies. While the high-level
concept of forced execution has been introduced in binary code
analysis (X-Force [33], iRiS [19]), we face unique challenges
in realizing this concept in JavaScript analysis, given that
JavaScript and native code are very different languages by
nature.
We implement JSForce on top of the V8 JavaScript engine [11] and evaluate the correctness, effectiveness, and run-

time performance of JSForce with 220,587 HTML files and 1
23,509 PDF samples. Our experimental results demonstrate
that adopting JSForce can greatly improve the JavaScript
analysis results by 206.29% without any noticeable increase
in false positives and with reasonable performance overhead. 2
3
Our main contributions are summarized as follows:
4
1) We propose forced execution of JavaScript, a technique 5
that forces a JavaScript snippet to execute along different 6
paths while requiring no inputs or any environment setup, 7
to overcome the current limitations of existing JavaScript 8
dynamic analysis techniques: limited code coverage and
9
incomplete runtime environment setup.
10
2) To enable forced execution of JavaScript, we develop 11
a type inference model to detect and properly recover 12
from exceptions. We have also developed path exploration 13
14
algorithms for malicious JavaScript code analysis.
15
3) We implement the technique with a prototype system, 16
named JSForce, and evaluate its correctness, effectiveness, and runtime performance using 220,587 HTML
and 23,509 PDF real-world samples. Experimental results show that by adopting JSForce, the malicious
JavaScript detection rate is substantially increased by
206.29% while still using the same detection policy.
This increase comes without any noticeable increase in
false positives and with runtime performance that is very
suitable for large-scale analysis.
4) We create an online service and make JSForce publicly
available at [9]. Upon the acceptance for publication, we
will release the source code of JSForce to the security
community.
II. BACKGROUND AND OVERVIEW
To provide the reader with a better understanding of the
motivation for our system and the problems that it addresses,
we begin with a discussion of the malicious JavaScript code
used in drive-by-download attacks.
a) Malicious JavaScript code: Malicious JavaScript code
is typically obfuscated and will attempt to fingerprint the
version of the victim’s software (browser, PDF reader, etc.),
identify vulnerabilities within that software or the plugins that
that software uses, and then launch one or more exploits.
Figure 1 shows a listing of JavaScript code used for a driveby-download attack against the Internet Explorer browser.
Line 1 employs precise fingerprinting to deliver only selected
exploits that are most likely to successfully attack the browser.
Lines 5-7 contain evasive code to bypass emulation-based
detection systems. More precisely, the code attempts to load
a non-existant ActiveX control, named UM0QS4dD (line 6).
When executed within a regular browser, this operation fails,
triggering the execution of the catch block that contains the
exploitation code (lines 7-14).
However, an emulation-based detection system must emulate the ActiveX API by simulating the loading and presence
of any ActiveX control. In these systems, the loading of the
ActiveX control will not raise this exception. As a result, the
execution of the exploit never occurs and no malicious activity
2

i f ( ( n a v i g a t o r . appName . i n d e x O f ( ” M i c r o s o f t I n t e
” + ” r n e t E x p l o r e r ” ) == 1 ) && ( n a v i g a t o r .
u s e r A g e n t . i n d e x O f ( ” Windows N” + ”T 5 . 1 ” )
== 1 ) && ( n a v i g a t o r . u s e r A g e n t . i n d e x O f ( ”
MSI” + ”E 8 . 0 ” ) == 1 ) ) {
a t t = b t t + 1;
}
i f ( a t t == 0 ) {
try {
new A c t i v e X O b j e c t ( ”UM0QS4dD” ) ;
} catch ( e ) {
v a r tlMoOul8 = ’ \ x25 ’ + ’ u9 ’ + ’ \ x30 ’
+ ’ \ x39 ’ + YYGRl6 ;
tlMoOul8 += tlMoOul8 ;
v a r CBmH8 = ”%u ” ;
v a r vBYG0 = u n e s c a p e ;
v a r EuhV2 = ”BODY” ;
...
}
}
setTimeout ( ” r e d i r ( ) ” , 3000) ;

Fig. 1: The Malicious JavaScript Sample

is observed. Instead, the victim is redirected to a benign page
(line 16) if the fingerprinting or evasion stage fails. Attackers
can also abuse the function setTimeout to create a time
bomb [15] to evade detection. Detection systems can not afford
to wait for long periods of time during the analysis of each
sample in an attempt to capture randomly triggered exploits.
b) Challenges and Existing Techniques: Static analysis is
a powerful technique that explores all paths of execution. But,
one particular issue that plagues static analysis of malicious
JavaScript is that not all of the code can be statically observed.
For example, static analysis cannot observe malicious code
hidden within eval strings, which are frequently exploited by
attackers to obfuscate their code. Therefore, current detection
approaches [17], [29], [22] rely upon dynamic analysis to
expose features typically seen within malicious JavaScript.
More specifically, these approaches rely upon visiting websites or opening PDF files with an instrumented browser or
PDF reader, and then monitoring different features (eval
strings [22], heap health [35], etc.) for detection.
However, dynamic analysis techniques suffer from two
fundamental limitations. The first limitation is limited code
coverage. This becomes a much more severe limitation within
the context of analyzing malicious JavaScript. Attackers frequently employ a technique called cloaking [43], which works
by fingerprinting the victim’s web browser and only revealing
the malicious content when the victim is using a specific
version of the browser with a vulnerable plugin. Cloaking
makes dynamic analysis much harder because the sample must
be run within every combination of web browser and plugin
to ensure complete code coverage. The widely-used event
callback feature of JavaScript also makes it challenging for
dynamic analysis to automatically trigger code. For example,

attackers can load the attack code only when a specific mouse
click event is captured, and automatically determining and
generating such a trigger event is difficult.
The second limitation is the complexity of the JavaScript
runtime environment. JavaScript is used within many applications, and it can call the functionality of any plugin extensions
supported by these applications. For dynamic analysis, any
pre-defined browser setup handles a known set of browsers
and plugins. Thus, there is no guarantee that this setup will
detect vulnerabilities only present in less popular plugins.
While it is possible to deploy a cluster of machines running
many different operating systems, browser applications, and
browser plugins, the exponential growth of possible combinations rapidly causes scalability issues and makes this approach
infeasible.
Rozzle [26] attempts to address this code coverage problem
by exploring environment-related paths within a single execution. For instance, because att in Figure 1 depends upon the
environment-related API’s output, Rozzle will execute lines
5-15 and reveal the malicious behaviors hidden in lines 814 by executing both the try and catch blocks. But,
it requires a predefined environment-related profile for path
exploration. Construction of a complete profile is a challenging
task because of the numerous different browsers and plugins,
especially for newer proposed fingerprinting techniques [31],
[32], [42]. These new techniques do not rely upon any specific APIs. For instance, the JavaScript engine fingerprinting
technique [32] relies upon JavaScript conformance tests such
as the Sputnik [10] test suite to determine a specific browser
and major version number. There are no specific APIs used for
the fingerprinting. Thus, Rozzle cannot include it within the
predefined profile and explore the environment-related paths.
Rozzle also introduces runtime errors into the analysis engine,
which may stop the analysis before any malicious code is
executed. In contrast, JSForce does not rely upon predefined
profile for path exploration and handles runtime errors using
the forced execution model presented in Section III-A. By
overcoming those limitations of Rozzle, JSForce achieves
greater code coverage.
Revolver [25] employs a machine learning-based detection
algorithm to identify evasive JavaScript malware. However, it
requires that the malicious sample be present within a known
sample set so that its evasive version can be determined based
upon the classification difference. By design, it can not be
used for 0-day malware detection.
Symbolic execution has also been applied to the task
of exposing malware [15]. This technique, while improving
code coverage over dynamic analysis, suffers from scalability
challenges and is, in many ways, unnecessarily precise [26].
Within the context of JavaScript analysis, symbolic execution
becomes more challenging [37]. JavaScript applications accept
many different kinds of input, and those inputs are structured
as strings. For example, a typical application might take
user input from form fields, messages from a server via
XMLHttpRequest, and data from code running concurrently
within other browser windows. It is extremely difficult for a

symbolic string solver [41] to effectively supply values for
all of these different kinds of inputs and reason about how
those inputs are parsed and validated. The rapidly evolving
JavaScript language and its host programs (browsers, PDF
readers, etc.) make the modeling of the JavaScript API tedious
work. Furthermore, the dynamic features (such as the eval
function) of JavaScript make symbolic execution infeasible for
many analysis efforts.
c) Overview: JSForce, our proposed forced-execution
engine for JavaScript, is an enhancement technology designed
to better expose the behaviors of malicious JavaScript at
runtime. Different detection policies can be applied to examine
malicious JavaScript. While the forced execution concept is
first introduced for binary code analysis (X-Force [33]), we
face unique challenges, such as type inference and invalid object access recovery, in enabling the forced execution concept
for JavaScript.
We now illustrate how the forced execution of JavaScript
code works. Consider the snippet shown in Figure 1.
JSForce forces the execution through the different code
paths of the snippet. So, the exploitation code within the
catch block (lines 7-14) will be executed, no matter how
the ActiveX API is simulated by the emulation-based analysis
system. Moreover, JSForce will immediately invoke the
callback function passed to setTimeout to trigger the time
bomb malware.
JSForce’s path exploration forces line 2 to be executed,
regardless of the result of the fingerprinting statement (line 1).
Since btt is not defined within the code snippet under analysis, which is a common scenario because collected JavaScript
code may be incomplete due to multi-stages of the attack, the
execution of line 2 raises a ReferenceError exception
when running within a normal JavaScript engine. When the
exception is captured, JSForce creates a FakedObject
named btt, which is fed to the JavaScript engine to recover
from the invalid object access. However, the type of btt is
unknown at the time of FakedObject’s creation. JSForce
infers the type based upon how the FakedObject is used.
For example, if this FakedObject is added to an integer,
JSForce will then change its type from FakedObject to
Integer. We call this faked object retyping.
III. JAVA S CRIPT F ORCED E XECUTION
This section explains the basics of how a single forced
execution proceeds. The goal is to have a non-crashable
execution. We first present the JavaScript language semantics
and then focus on how to detect and recover from invalid
object accesses. We then discuss how path exploration occurs
during forced execution.
A. Forced Execution Semantics
a) The JavaScript Language: JavaScript is a high-level,
dynamic, untyped, and interpreted programming language.
Figure 2 summarizes the syntax of the core JavaScript, which
captures the essence of JavaScript. At runtime, the JavaScript
3

⟨EXPRESSIONS⟩ ::= c
| x
| x.f
| x.prot
| e op e
| this
| {f1 ∶ e1 , ..., fn ∶ en }
| {function(p1 , ..., pn ){S}}
| f(a1 , ..., an )
| new f(a1 , ..., an )

CONSTANT
VARIABLE
FIELD ACCESS
PROTO ACCESS
BINARY OP
THIS
OBJECT LITERAL
FUNCTION DEF
FUNCTION CALL
NEW

⟨STATEMENTS⟩ ::= skip
| S1 ∶ S2
| varx
| x ∶= e
| x.f ∶= e
| if e then S1 else S2
| while e do S
| try{S}catch{S}finally{S}
| return e

SKIP
SEQ
VAR DECL
ASSIGN
ASSIGN
CONDITIONAL
WHILE
TRY CATCH
RETURN

is indicated by the involved operation. For instance, adding
a number object to a FakedObject indicates that the
FakedObject’s type is number. When the type of a
FakedObject can be determined, we update it to the
corresponding type.
Potentially, we could assign FakedObject with the type
Object and reuse the dynamic typing rules of the JavaScript
engine to coerce the FakedObject to an expected type.
Nevertheless, the dynamic typing rules of the JavaScript
engine are designed to maintain the correctness of JavaScript
semantics and do not suffice to meet our analysis goal of
achieving maximized execution. This can be attributed to
two reasons. First, while the JavaScript engine can cast the
FakedObject:Object to proper primitive values, it cannot
cast the FakedObject:Object to proper object types. For
instance, when a FakedObject with the type Object is
used as a function object, the JavaScript engine will raise the
TypeError exception according to ECMA specification [1].
Second, the casting of FakedObject to primitive values by
the JavaScript engine can lead to unnecessary loss of precision.
To understand why, consider the following loop:

Fig. 2: Core JavaScript

engine dynamically interprets JavaScript code to 1) load/allocate objects, 2) determine the types of objects, and 3) execute
the corresponding semantics. Given an arbitrary JavaScript
snippet, execution may fail because of undefined/uninitialized
objects or incorrect object types. For instance, the execution
of line 2 in Figure 1 raises a ReferenceError exception
because btt is not defined. To tolerate such invalid object
accesses, forced execution must handle such failures.
Types:
τ
Rows:
Type environments:
Γ
Type summands
and indices:
ϕ
ϕu
ϕb
ξb
ϕs
ξs
ϕn
ξn
ϕf
ϕo
ϕf o
ϕf f

2
3
4
5

∑i∈T,T⊆{

∶∶=
∣

str:τ,

∶∶=
∣

Γ(x ∶ τ )
∅

∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=
∶∶=

Undef
Null
Bool(ξb )
f alse ∣ true ∣ ⊺
String(ξs )
str ∣ ⊺
Number(ξn )
num ∣ ⊺
Function(this ∶ τ ; → τ )
Obj(∑i∈T,T⊆{b,s,n,f, } ϕi )( )
FObj
FFun

c = a /2;
f o r ( i = c ; i <10000; i ++)
{
memory [ i ] = nop + nop + s h e l l c o d e ;
}

Since a is not defined, a FakedObject will be created.
With the built-in typing rule of the JavaScript engine, c will be
assigned the value NaN. The loop condition i < 10000 will
always evaluate to false. Thus, the loop body, which contains
the heap spray code, will never be executed. Although the path
exploration of JSForce will guarantee that the loop body will
be executed once, without executing the loop 10,000 times, it
will likely be missed by heap spray detection tools because of
the small chunk of memory allocated on the heap.
Therefore, to overcome the above two issues, JSForce
introduces two new types, FObj and FFun, to the JavaScript
type system. The JavaScript type system defined in [40] is
extended to support these two new types. Figure 3 summarizes the new syntax of these JavaScript types. Type
FObj is for FakedObject. At the moment FakedObject
is created, we assign type FObj as the temporary type
of FakedObject. It can be subtyped to any types
within the JavaScript type system. When FakedObject
is used as a function object, FakedObject is casted to
FakedFunction with type FFun. The FakedFunction
with type FFun can take arbitrary input and always returns
FakedObject:FObj. Following JSForce’s dynamic typing rules, a in the above loop sample will be typed to
Number because it is used as a dividend. c is then assigned
to Number and the loop body is executed repeatedly until the
loop condition i<10000 is evaluated to false. By introducing
these two new types and their typing rules, JSForce solves
the two issues mentioned in the above paragraph. In the fol-

ϕi

∶∶=

,u,b,s,n,o}

1

τ

Fig. 3: Syntax of JavaScript Types
The basic idea behind forced execution is that, whenever a
reference error is discovered, a FakedObject is created and
returned as the pointer of the property. During the execution
of the program, the expected type of the FakedObject
4

1
2
3
4
5
6
7
8

var a = n u ll ;
var b = c + 1;
var d = a . length ;
var func = n u l l ;
a = ” H e l l o World ” ;
v a r e = new a b c ( ) ;
i f ( b < 5) {
func = f u n c t i o n ( x )
{

return x

9
10
11
12
13
14

};
}
d = func (6) ;
v a r f = Math . a b s ( d ) ;
array [5] = f ;

2)

Fig. 4: JavaScript Sample

lowing paragraphs, we detail the JavaScript forced execution
model.
b) Reference Error Recovery: To avoid raising
ReferenceError
exceptions,
we
introduce
the
FakedObject and recover the error by creating the
FakedObject whenever necessary. There are two cases
that lead to reference errors. The first case (ER 1) is a failed
object lookup. Every field access or prototype access triggers
a dynamic lookup using the field or prototype’s name as the
key. If no object is found, the lookup fails. Such failures
happen when the running environment is incomplete or some
portion of the JavaScript code is missing. For example, a
browser plugin referenced by the JavaScript is not installed,
or only a portion of the JavaScript code is captured during
the attack.
To handle this error, JSForce intercepts the lookup process and a FakedObject named as the lookup key is created
whenever a failed lookup is captured. The corresponding
parent object’s property is also updated to the FakedObject.
Line 2 in Figure 4 presents such an example. The JavaScript
engine searches the current code scope for the definition of c,
which is not defined. JSForce returns the FakedObject
as the temporary value of c so that the execution can continue.
The second case (ER 2) occurs when the object is initialized to the value null or undefined, but later has
its properties accessed. JSForce modifies the initialization
process to replace the null to a FakedObject if an object
is initialized as value null or undefined. For example, the
variable a defined on line 1 in Figure 4 is assigned the value
FakedObject instead of null under the forced execution
engine. The variable a may later be updated to another value
during execution, but this does not sabotage the execution of
JavaScript code.
c) Faked Object Retyping: When a FakedObject is
used within an expression, it must be retyped to the expected
type. Otherwise, incorrect typing raises a TypeError exception and stops the execution. JSForce infers the expected
type of FakedObject by how the FakedObject is used.
Figure 5 summarizes the dynamic typing rules introduced
by JSForce. The rules are divided into the following five
categories:
1) R-ASSIGN. This rule deals with assignment statements.
When a FakedObject e0 is assigned to a new value
e1 , e0 is updated to the new value e1 with the type τ .
The JavaScript engine handles this naturally, so no inter-

3)

4)

5)

5

ference is required. For example, variable a in Figure 4
is assigned FakedObject at line 1 by JSForce. At
line 4, the variable a is retyped as a string object.
R-CALL1 and R-NEW. These two rules describe the typing rule for the scenario when a FakedObject:FObj
is used as a function call or by the new expression. Function calls and the new expression both expect their first
operand to evaluate to a function. So, JSForce updates
the FakedObject:FObj to FakedFunction:FFun
for this situation. The FakedFunction is a special
function object which is configured to accept arbitrary
parameters. The return value of the function is set to a
FakedObject:FObj so that it can be retyped whenever necessary.
R-CALL2. This rule describes the case where the callee
is a known function, but a FakedObject:FObj is
passed as a function parameter. JSForce types the
FakedObject:FObj to the required type of the
callee’s arguments. The JavaScript language has many
standard built-in libraries such as Math and Date. When
a FakedObject:FObj is used by the standard library
function, we update the type based upon the specification
of the library function [1]. Currently, JSForce implements retyping for several common libraries (e.g., Math,
Number, Date).
R-BINOPERATOR1/2 and R-UNARYOPERATOR. These
three rules describe how to update the type if
the FakedObject:FObj is involved in an expression with an operator. JSForce updates the
FakedObject:FObj’s type based upon the semantics
of the operator. For unary operators, it is straightforward
to determine the type from the operator’s semantics.
For instance, the postfix operator indicates the type as
number. For binary operators, the typing becomes more
complicated. If both operands are FakedObject:FObj
and the operator does not reveal the type of the operands,
JSForce types them to number. This is because the
number type can be converted to most types naturally
by the JavaScript engine. For example, the number type
in JavaScript can be converted to the string type, but it
may fail to convert a string to a number. Later during
execution, if the types can be determined, JSForce
will update the type to the correct type. If only one of
the two operands is FakedObject:FObj, JSForce
determines the type based upon the other operand’s type
and the operator’s semantics.
R-INDEX1 and R-INDEX2. These two rules describe how
to update the type when there are indexing operations. A
FakedObject:FObj is updated to an ArrayObject ∶
φo whenever a key is used as an array index to access elements of the FakedObject. JSForce creates an ArrayObject and initializes the elements to
FakedObject:FObj. The length of the ArrayObject
is set to 2*CurrentIndex. If an Out-Of-Boundary access
is found, JSForce doubles the length of ArrayObject.
If the array index is FakedObject, JSForce types it

R-ASSIGN
Γ ⊢lhs e0 ∶ ϕf o

Γ ⊢ e1 ∶ τ

R-CALL1
τ0 ⊵ Obj(F unction(this ∶ τ ′ ; ⌈0⌉ ∶ τ1 , ..., ⌈n–1⌉ ∶ τn , → τ ))( ′ )
Γ ⊢ref e0 ∶ ϕf o /τ
⊢upd e0 ∶ ϕf o , ′ @τ ↤ ϕf f , Γ ⊢ref e0 (e1 , ...., en ) ∶ ϕf o / ⊥

Γ ⊢ref e0 = e1 ∶ τ
R-CALL2
Γ ⊢ref e0 ∶ τ0 /τ

′

τ0 ⊵ Obj(F unction(this ∶ τ ′ ; ⌈0⌉ ∶ τ1 , ..., ⌈n–1⌉ ∶ τn , → τ ))( ′ )
Γ ⊢ e1 ∶ τ1
...Γ ⊢ e(i–1) ∶ τ(i–1)
Γ ⊢ ei ∶ ϕf o
Γ ⊢ e(i+1) ∶ τ(i+1)

...

Γ ⊢ en ∶ τn

⊢upd ei ∶ ϕf o @τ ↤ τi , Γ ⊢ref e0 (e1 , ...., en ) ∶ τ / ⊥
R-NEW
τ0 ⊵ Obj(F unction(this ∶ τ ′ ; ⌈0⌉ ∶ τ1 , ..., ⌈n–1⌉ ∶ τn , → τ ))( ′ )
Γ ⊢ref e0 ∶ ϕf o /τ
⊢upd e0 ∶ ϕf o , ′ @τ ↤ ϕf f , Γ ⊢ref new e0 (e1 , ...., en ) ∶ ϕf o / ⊥
R-BINOPERATOR2
Γ ⊢ e1 ∶ ϕf o
Γ ⊢ e2 ∶ ϕf o
⊢upd e1 ∶ ϕf o @τ ↤ ϕn , ⊢upd e2 ∶ ϕf o @τ ↤ ϕn , Γ ⊢ e1 op e2 ∶ τ
R UNARYOPERATOR
Γ ⊢ e1 ∶ ϕf o
⊢upd e2 ∶ ϕf o @τ ↤ ϕn , Γ ⊢ op e1 ∶ τ

R-INDEX2
Γ ⊢ e1 ∶ τ1

R-BINOPERATOR1
Γ ⊢ e1 ∶ ϕf o
Γ ⊢ e2 ∶ τ ′

¬(e2 is ϕf o )

⊢upd e1 ∶ ϕf o @τ ↤ τ ′ , Γ ⊢ e1 op e2 ∶ τ ′
R-INDEX1
Γ ⊢ e1 ∶ ϕf o
τ1 ⊵ Obj(ϕ1 )( 1 )
Γ ⊢ e2 ∶ ϕn
⊢upd e1 ∶ ϕf o @τ ↤ τ1 , Γ ⊢lhs e1 [e2 ] ∶ ϕf o

τ1 ⊵ Obj(ϕ1 )( 1 )

Γ ⊢ e2 ∶ ϕf o

⊢upd

1 @ϕn

↦ τ′

⊢upd e2 ∶ ϕf o @τ ↤ ϕn , Γ ⊢lhs e1 [e2 ] ∶ τ ′

Fig. 5: Typing rules
Statement
1: var a = null;
2:

var b = c + 1;

3:

5:

var d = a.length;
var func = null;
a = ”Hello World”;

6:

var e = new abc();

7:

if(b <5)

4:

12:

d = func(6)

13:

var f = Math.abs(d)

14:

array[5] = f;

Action
a ↤ F akedObject
c ↤ F akedObject
c ↤ RanN umber
a.length ↤ F akedObject
f unc ↤ F akedObject
a ↤ ”HelloW orld”
abc ↤ F akedObject
abc ↤ f akedF unction
NO ACTION
f unc ↤ f akedF unction
d ↤ F akedObject
d ↤ RanN umber
array ↤ F akedObject
array ↤ arrayObject
array[5] ↤ f

Rule
ER 2
ER 1
R BINOPE
RATOR1
ER 1
ER 2
R ASSIGN
ER 1
R NEW
NONE
R CALL1
R ASSIGN
R CALL2
ER 1
R INDEX1
R ASSIGN

FakedObject:FObj is used in the function call or new expression, JSForce updates it to FakedFunction:FFun.
The return value of the faked function is still configured to
FakedObject:FObj, so that at line 13, d is updated to
hold a random number.
JSForce also automatically recovers from other exceptions by intercepting those exceptions to eliminate the exception condition. For example, JSForce will update a divisor
to a non-zero value if a division-by-zero exception is raised.
B. Path Exploration in JSForce
One important functionality of JSForce is the capability
of exploring different execution paths of a given JavaScript
snippet to expose its behavior and acquire complete analysis
results. In this subsection, we explain the path exploration
algorithm and strategies.
In practice, attackers constantly adopt the dynamic features
of JavaScript to aid in evading detection. This results in
incomplete path exploration under two circumstances. The
first is when strings are dynamically generated. For instance,
document.write is often abused to inject dynamically
decoded malicious JavaScript code into the page at runtime.
The second is when event callbacks are used. As discussed
in Section II, attackers can abuse event callbacks to stop the
execution of malicious code. JSForce solves this by employing specific path exploration strategies. Within the execution,
if faked functions take strings as input, JSForce examines
the strings and executes the code if they contain JavaScript.
This strategy is only applied on faked functions since original
functions (eval) can handle the strings as defined. JSForce
also detects the callback registration function and invokes

TABLE I: Forced execution of sample in Figure 4

to number and initializes it as 0, which avoids Out-OfBoundary exceptions. If both the index object and base
object are FakedObject:FObj, the R-INDEX2 rule is
first applied to update the index object to number, then
the R-INDEX1 rule is applied to update the base object
to ArrayObject.
d) Example: Table I presents a forced execution of the
sample shown in Figure 4. In the execution, the branch
in lines 8-11 is not taken. At line 1, JSForce assigns a
FakedObject:Fobj to a, instead of null. This is because
at line 3 the access to property length raises an exception if
a is null. On line 2, we can see a FakedObject:FObj is
first assigned to c. Once c is added to 1, JSForce updates
the value of c to a random number. Lines 6 and 7 show that if a
6

Algorithm 1 Path Exploration Algorithm

statements: both values are evaluated.
There are several different path exploration algorithms:
linear search, quadratic search, and exponential search [33].
The goal of path exploration in JSForce is to maximize
the code coverage to improve the detection rate of malicious
payload with acceptable performance overhead. Quadratic and
exponential searches are too expensive, so JSForce employs
the linear search only.
Algorithm 1 describes the path exploration algorithm, which
generates a pool of forced executions that achieve maximized
code coverage. The complexity is O(n), where n is the
number of JavaScript statements. n may change at runtime
because JavaScript code can be dynamically generated. Initially, JSForce executes the program without switching any
predicates since switches is initialized as ∅ (line 8) for the
first time. JSForce executes the program according to the
switches at line 10 and returns preds and dynamically
generated code newJS. In lines 12-17, we determine if it
would be of interest to further switch more predicate instances.
Lines 11-13 compute the sequence of predicate instances
eligible for switching. Note that it cannot be a predicate before
the last switched predicate specified in switches. Switching
such a predicate may change the control flow such that the
specification in switches becomes invalid. Specifically, line
16 switches the predicate if the other branch has not been
covered. In each new forced execution, we essentially switch
one more predicate.
The procedure ExecuteCode (lines 22-47) describes the
execution process. It collects dynamically generated JavaScript
code (lines 28-30) and the executed predicates (lines 34-38).
The new generated JavaScript code, newJS, will be executed
after the path exploration of the current js finishes. The
registered callback functions (lines 31-33) are also queued
and invoked after the current execution finishes (lines 42-46).
As an example, recall the callback function redir() used
in line 16 of Figure 1. Instead of waiting for the timeout,
JSForce will trigger the redir() function immediately
after the current execution finishes.

Definitions: switches - the set of switched predicates in a forced
execution, denoted by a sequence of predicate offsets in the source
file(SrcName:offset). For example, t.js ∶ 15 ⋅ t.js ∶ 83 ⋅ t.js ∶ 100
means the branch in source file t.js with the offset 15, 83, 100 is
switched. EX, W L - a set of forced executions, each denoted by a
sequence of switched predicates. preds ∶ P redicate × boolean - the
sequence of executed predicates.
Input: The tested JS
Output: F U LL EX
1: F U LL EX ← ∅
2: SRC ← {JS}
3: while SRC do
4:
W L ← {∅}
5:
EX ← ∅
6:
js ← SRC.pop()
7:
while W L do
8:
switches ← W L.pop()
9:
EX ← EX ∪ switches
10:
(preds, newJS) ← E XECUTE C ODE(js, switches)
11:
SRC ← SRC ∪ newJS
12:
t ← len(switches)
13:
preds ← remove the f irst t elements in preds
14:
for all (p, b) ∈ preds do
15:
if !covered(p, ¬b) then
16:
W L ← W L ∪ switches ⋅ (p, b)
17:
end if
18:
end for
19:
end while
20:
F U LL EX ← F U LL EX ∪ {EX ∶ js}
21: end while
22: procedure E XECUTE C ODE(JS, switches)
23:
preds ← switches
24:
CBQ ← ∅
25:
newJS ← ∅
26:
for all stmt ∈ JS do
27:
if isN oneEvalF unctionCallStmt(stmt) then
28:
if CalleeT akesStrings(stmt) then
29:
newJS ← newJS ∪GetJSF romString(stmt)
30:
end if
31:
if CalleeRegisterCallback(stmt) then
32:
CBQ ← CBQ ∪ ExtractCBF unc(stmt)
33:
end if
34:
else if isBranchStmt(stmt) then
35:
if GetSwitch(stmt) ∈ switches then
36:
Execute according to switches
37:
else
38:
preds ← preds ⋅ GetP redicate(stmt)
39:
end if
40:
end if
41:
end for
42:
for all cb ∈ CBQ do
43:
(preds′ , newJS ′ ) ← E XECUTE C ODE(cb, ∅)
44:
newJS ← newJS ∪ newJS ′
45:
preds ← preds ⋅ preds′
46:
end for
return (preds, newJS)
47: end procedure

IV. I MPLEMENTATION
JSForce is implemented by extending the V8 JavaScript
engine [11] on the X86-64 platform. It is comprised of
approximately 4,600 lines of C/C++ code and 1,500 lines of
Python code. We address some prominent challenges of its
implementation in this section.
a) Reference Error Recovery & Faked Object Retyping:
In V8, an abstract syntax tree (AST) is generated for every
function, which is then compiled into native code (known as
Just-In-Time code). V8 adopts an inline caching technique [23]
to accelerate property accesses. If the property access fails, the
execution jumps to the V8 runtime system which handles any
inline cache misses. If the runtime system is unable to handle
an inline cache miss, either due to reference error or type
check error, it raises the corresponding exception and stops
the execution.

the callback function immediately after the current execution
terminates.
JSForce treats try-catch statements as if-else
statements, ie., it executes each try block and catch block
separately. Ternary operators are also treated as if-else
7

Category
True Positive
False Positive

We modify the inline cache miss handling process to
enable reference error recovery and faked object retyping. For
reference error recovery, JSForce creates and returns the
FakedObject for failed object lookup by changing the V8
property access failure handling functions like Runtime LoadIC Miss. For faked object retyping, JSForce inserts additional code into runtime methods like Runtime BinaryOpIC Miss that is executed prior to the exception
being raised. This additional code follows the rules described
in Section III-A to conduct the retyping process if the involved
operation contains a FakedObject.
b) Predicates Flip: We have two approaches available
to flip the predicates. The first approach is to flip the predicates within the Just-in-Time code. The Just-in-Time code
can be optimized (inline caching, etc.) by V8 in accordance
with the execution profile. To enable predicates flipping, a
runtime function must be inserted before every branch so that
JSForce can manipulate the predicate value. This approach
may affect the optimization process of Just-in-Time code.
JSForce takes a second approach: if the branch A of
a predicate needs to be taken, JSForce replaces the other
branch with this branch A. At runtime, no matter which branch
is taken, the branch A is executed. For instance, we want to
take the {A} branch of the statement if(e){A}else{B}.
JSForce changes it to if(e){A}else{A}, so that {A} is
executed at runtime.
c) Loops and Recursions: Sometimes, JSForce may
cause a loop to execute for a very long time, due to the introduction of faked objects. To solve this problem, JSForce
inserts a time counter for every loop statement (for...in
and for...of are excluded, as they will always terminate),
and it will terminate the loop if the execution time exceeds a
limit. Similarly, if JSForce forces a predicate that guards the
termination of a recursive function call, a very deep recursion
may result. To address deep recursion, JSForce monitors the
stack depth. Once the maximum call stack size (defined by V8)
is reached, calls to that function are omitted by JSForce.

Total
389
47,592

Detected by JSForce
389
9

Percentage
100%
0.019%

TABLE II: Correctness Results.
b) Experiment Setup: For JavaScript code analysis, we
leverage the jsunpack [22] tool. Jsunpack is a widely used
malicious JavaScript code analysis tool that utilizes the SpiderMonkey [6] JavaScript engine for code execution. Six distinct
configurations are predefined within jsunpack to maximize the
exploration of JavaScript code by trying different browsers
and language settings. For the sake of our evaluation, we
replaced the SpiderMonkey from jsunpack with JSForce and
relied upon the detection policies in jsunpack for malicious
code detection. Most of our experiments are based upon the
comparison between the original jsunpack and the JSForceextended jsunpack. Note that the experiments performed
within this paper are only intended to show the improvement
of detection results over the original ones when adopting
JSForce. The detection policy itself is another important
research topic which is orthogonal to the focus of this paper.
We conducted our experiments on a test machine equipped
with Intel(R) Xeon(R) E5-2650 CPU (20M Cache, 2GHz) and
128GB of physical memory. The operating system was Ubuntu
12.04.3 (64bit).
B. Correctness
In this section, we evaluate the correctness of the analysis
result for JSForce. The goals of this evaluation are two-fold.
First, we wish to know the true positive rate of our analysis
results, meaning that we wish to verify whether a JavaScript
program is undoubtedly malicious if it is tagged as one by
the analysis tools. Second, we wish to understand any false
positives in the results so as to determine whether any benign
JavaScript code can be mistakenly labeled as malicious.
a) True positive: With our first goal in mind, we queried
VirusTotal [12] for malicious HTML files and collected 389
samples which are precisely labeled with specific CVE (Common Vulnerabilities and Exposures) numbers that match CVEs
listed in jsunpack. Furthermore, we manually reviewed each
of the samples and confirmed the existence of shellcode or
malicious signatures. This step is to guarantee all the samples
we tested are real malicious samples that should be detected by
our tool. Then, we analyzed the samples using jsunpack with
JSForce. The experimental result is listed in the first row
of Table II as “true positive”. It shows that JSForce could
successfully detect all of the samples, resulting in a 100% true
positive rate. To better understand these results, we further
inspected the detailed analysis results to see why our tool
tagged samples as malicious. Our inspection results revealed
that all of the payload and malicious signatures extracted by
the JSForce are indeed malicious, proving that our tool can
achieve very high true positive rate with accurate analysis
details.
b) False positive: For our second goal, we analyzed our
benign sample set using JSForce and then observed whether

V. E VALUATION
In this section, we present details on the evaluation of correctness, effectiveness and runtime performance of JSForce
using a large number of real-world samples.
A. Dataset & Experiment Setup
a) Dataset: The complete dataset used for our evaluation
consists of two sample sets: a malicious sample set and a
benign sample set. For the malicious set, we collected a sample
set with 172,995 HTML files and 23,509 PDF files from
various databases including VirusTotal [12], Contagio [2],
MalTrafficAnalysis [3], and Threatglass [4]. Among those, all
samples from VirusTotal were new samples evaluated within
a month of being submitted, with the samples provided from
other sources being relatively old. For the benign sample set,
we crawled the Alexa top 100 websites [5] and collected
47,592 HTML files.
8

any of the samples could be incorrectly labeled as malicious.
As shown in the second row of Table II, the JSForce tags
9 out of 47,592 samples as malicious. We first manually
confirmed that all 9 samples are clean and thereupon study
why the false positives happen. It has been verified by manual
inspection that all of the false positives are caused by the inaccurate detection policy, to be more specific, the over-relaxation
of the shellcode string matching policy enforced by jsunpack.
The reason why our tool could detect them as malicious is
that it explores JavaScript code in a more complete fashion
in consequence of our forced execution technique. Therefore,
based upon the above experimental results, we argue that
using JSForce will keep a very low false positive rate for
JavaScript code analysis, and is able to assist in accomplishing
more thorough results. Theoretically, JSForce can generate
higher code coverage than jsunpack and lead to better analysis
results. But, the question is by how much. With that, we
conducted another set of experiments to show the effectiveness
of JSForce.

100
undetected samples
detected samples

90

Cumulative percentage

80
70
60
50
40
30
20
10
0
0

20

40

60

80

100

120

140

160

180

200

Number of paths

Fig. 6: Num of Path Exploration during Analysis.

the conclusion that JSForce is quite effective for boosting
the effectiveness of JavaScript analysis.
b) Number of Paths Explored: Potentially, there may be
a large number of paths that exist inside of a single JavaScript
program. The effectiveness and efficiency of JSForce is
closely related to the number of paths explored during analysis.
Hence, we would like to show some statistics on the number
of paths that JSForce explored during analysis.
The result depicted in Figure 6 shows that JSForce is
able to detect the maliciousness of samples with a limited
number of path explorations. An interesting observation is that
over 96% of the samples were detected by exploring only a
single path. Even though most of the analysis for detected
samples can be finished by exploring just one path, the path
exploration of JSForce is still essential. Note that 98% of
the samples missed by the default jsunpack, but detected by
the JSForce-extended version, explore at least two paths.
So, the analysis could still receive an enormous benefit from
JSForce in terms of path exploration. Please refer to the
Section 6 Case Study for more details on this topic. As for
any undetected samples, JSForce will explore the entire code
space during analysis, which requires a larger amount of path
exploration and longer analysis runtime.

C. Effectiveness
For the evaluation of effectiveness, we would like to demonstrate that JSForce can indeed help the malicious JavaScript
code analysis by performing efficient forced execution. In
order to achieve that, we utilize our malicious HTML and
PDF sample sets and run the sample sets against jsunpack
both with or without JSForce for the evaluation. In the
interest of showing how useful our faked object retyping is,
we also conduct another experiment that disables the retyping
and only keeps the reference error recovery component and
path exploration component.
a) Experimental Results: Table III illustrates the experimental results for effectiveness. It demonstrates that JSForce
could greatly improve the detection rate for JavaScript analysis. We can see detection rate improvements of 759.84%
and 4.84% for HTML and PDF samples, respectively, when
using JSForce-extended jsunpack instead of the original
version for analysis. And all the samples detected by original
jsunpack are also flagged by JSForce-extended jsunpack.
We further break down the numbers into old and new sample
sets and perceive that the extended version could perform
much better than original jsunpack in analyzing new samples.
For new HTML samples, jsunpack with JSForce is able
to detect 817.3% more samples while for old samples, the
number is 84.97%. Similar results are also observed for PDF
samples. After manual inspection, we confirmed that this is
because many of the old samples have been analyzed for quite
sometime and jsunpack already has the signatures stored in
its database, leaving only a small margin for JSForce to
improve upon. For the faked object retyping evaluation, we
reran the test using 106,018 new HTML malicious samples
with retyping component disabled. The result shows that only
8,677 samples can be detected by JSForce in contrast to
20,649 with retyping enabled. This result reveals the usefulness of our faked object retyping component during analysis.
Nevertheless, through our experiments, we are able to draw

D. Runtime Performance
In this section, we evaluate the runtime performance of
JSForce by using our malicious and benign datasets with a
comparison between the original jsunpack and the JSForceextended version.
a) Runtime for Detected Samples: In this section, we
compare the runtime performance using the HTML and PDF
samples that can be detected by jsunpack both with and
without JSForce. The reason why we chose this sample
set is that we wished to observe whether the JSForceextended version can achieve efficiency comparable to the
original jsunpack when using a detectable malicious sample.
The results are displayed in Figures 7 and 9. The results
9

Sample Set

Total

Old HTML
New HTML
HTML Total
Old PDF
New PDF
PDF Total

66,325
106,018
172,995
22,081
1,428
23,509

without
JSForce
193
2,250
2,443
6,306
32
6,338

with
JSForce
357
20,649
21,006
6,475
170
6,645

Improvement
84.9%
817.3%
759.8%
2.7%
431.2%
4.8%

Detected
By Both
193
2250
2443
6306
32
6338

Missed
With JSForce
0
0
0
0
0
0

TABLE III: Effectiveness Results.

conclude that JSForce-extended version has better runtime
performance than jsunpack for over 90.9% of HTML and
83.6% of PDF samples. This conclusion is quite surprising
as the JSForce-extended version tends to explore multiple
paths while jsunpack only probes for one.
In theory, jsunpack should have better runtime performance. However, after investigation, we found that many of
the JavaScript samples require specific system configurations
(such as specific browser kernel version) to run. As a result,
when jsunpack performs analysis, it will run the JavaScript
programs under multiple settings. This results in multiple
executions, which take additional time to complete. In contrast,
the JSForce-extended version handled this issue with forced
execution, resulting in better runtime performance in practice.
b) Runtime for Undetected Samples: Figures 8 and 10
show the runtime performance of JSForce for undetected
samples. We empirically set the time limit to be 300 seconds
in consequence of the fact that experiment shows almost all
(99.6%) HTML and PDF samples can be analyzed within 300
seconds. As demonstrated in the figures, the average analysis
runtime for HTML and PDF samples are 12.02 and 8.15
seconds, while the analysis for a majority (80%) of HTML
samples and PDF samples are finished within 8.54 and 7.4 seconds, respectively. When compared with the original jsunpack,
the JSForce-extended version achieves an average runtime
of 16.08 seconds and 7.97 seconds for undetected HTML
and PDF samples while jsunpack finishes execution in 1.13
seconds and 1.37 seconds, correspondingly. Our conclusion
from these experiments are that the performance overhead
of JSForce is quite reasonable and can certainly meet the
requirements of large scale JavaScript analysis.

systems - Nozzle [35] and Zozzle [18], and then compare
the detection results with the original system using one
offline sample set and one online sample set. For the offline
experiment, with Rozzle, Nozzle can detect 11,559 samples
and gains a significant improvement(11,559 vs. 1,662) over
original Nozzle. But it misses 484 (29%) samples which
can be detected by original Nozzle. For online experiments,
Rozzle-extended configuration also misses 24 (32%) for
Nozzle, 225 (8%) for Zozzle respectively. Rozzle paper
argues this is because that the runtime errors, introduced
when infeasible paths are executed, terminates the execution
before the malicious behaviors are exposed. However,
since JSForce only collects the path information and no
changes are made on the path when the sample is first
executed, no runtime errors are introduced by JSForce.
Thus as demonstrated in Section V-C, JSForce-extended
analysis system can detect all the samples identified by
original analysis system while providing the same magnitude
improvement as Rozzle’s.
Second, JSForce can still function even when the environment setup is incomplete, thanks to the forced execution model
(Section III-A), whereas Rozzle may fail due to the runtime
errors. This is especially important for low-interaction honey
clients like jsunpack. Those low-interaction honey clients
emulate the behaviors of browsers or PDF readers, and it is
quite challenging to construct a complete environment setup
for the tested samples. As discussed in Section VI-0b, of the
malicious samples missed by jsunpack, 96.5% are because
of the runtime errors caused by incomplete emulation of
the running environments for JavaScript code. Since lowinteraction honey clients are widely deployed in industry, we
argue that JSForce would benefit the industry more than
Rozzle.
Third, as discussed in the limitation part of Rozzle paper,
Rozzle is less effective for the case that the evasive code
triggers the malware execution only when a user interaction
occurs, or when a timer fires. We searched the samples missed
by jsunpack with the keywords like “onclick” or “settimeout”.
we found that 80.6% of them deploy timers or user interaction
callbacks. JSForce’s path exploration algorithm discovers
the callback functions during the execution, and invokes them
after the current run terminates. However, Rozzle may miss
the malicious code hidden in callback functions.
Fourth, Rozzle cannot handle latest fingerprinting techniques discussed in Section II-0b. While we have not found
samples deploying these techniques in our dataset, we believe

E. JSForce vs. Rozzle
Ideally, we would like to perform a head-to-head comparison between JSForce and Rozzle using the same dataset.
Unfortunately, it is impossible given that neither the Rozzle
system nor the dataset used by Rozzle is available for evaluation. It is also nontrivial to implement Rozzle by ourselves.
Nevertheless, we can still highlight several advantages of
JSForce over Rozzle, from the experimental results reported
in that paper.
First, while Rozzle-extended analysis system does,
JSForce-extended analysis system does not miss samples
detected by the original analysis system. Table IV summarizes
the detection results presented in Rozzle paper. Using Rozzle,
the experiments extend two malicious JavaScript detection
10

100

100
with JSForce
w/o JSForce

90

80

Cumulative percentage

80

Cumulative percentage

with JSForce
w/o JSForce

90

70
60
50
40
30

70
60
50
40
30

20

20

10

10

0

0
0

10

20

30

40

50

60

0

50

100

time(seconds)

Fig. 7: Runtime for Detected HTML samples.

200

250

300

Fig. 8: Runtime for Undetected HTML samples.

100

100
with JSForce
w/o JSForce

90

with JSForce
w/o JSForce

90
80

Cumulative percentage

80

Cumulative percentage

150

time(seconds)

70
60
50
40
30

70
60
50
40
30

20

20

10

10

0

0
0

20

40

60

80

100

120

140

160

180

200

0

50

100

time(seconds)

150

200

250

Fig. 9: Runtime for Detected PDF samples.

Fig. 10: Runtime for Undetected PDF samples.

AnalysisSystem

DetectedByBothConf
1,178
50
2,510

Nozzle
Zozzle

SampleSet
Offline
Online
Online

Conf. w/o Rozzle
1,662
74
2,735

300

time(seconds)

Conf. With Rozzle
11,559
224
2,660

MissedByRozzle-extendedConf.
484(29%)
24(32%)
225(8%)

TABLE IV: Detection Results With/Without Rozzle-extended Configuration

that the attacker will deploy those new fingerprinting techniques with the advancement of anti-evasion techniques in the
future. So JSForce is one step ahead of the attacker. (heng:
rephrase this paragraph. sounds confusing to me.)

a) Malicious code branch is not triggered: Of those
10,975 samples missed by jsunpack, we found that 10,792
(98.33%) samples are explored by at least two paths when
using JSForce. Although jsunpack attempts to run the sample several times with different configurations to increase the
chance of triggering the malicious code branch, it is usually
ineffective to do so. This is because it is impossible to emulate
every single combination of browser/PDFReader/plugin. In
contrast, JSForce can explore these paths regardless of the
configuration.

VI. C ASE S TUDY
To better understand the benefits of JSForce, we conducted a case study on 10,975 unique JavaScript code samples missed by jsunpack but detected by JSForce-extended
version. The reasons of failed detection using jsunpack can be
divided into the following two categories.

The sample in Figure 11(a) hides malicious code within
a catch block. The attacker attempts to increase the value
11

t r y {++( document [ ” body ” ] ) ;

window . a d d E v e n t ( ’ l o a d ’ ,

} c a t c h ( e ) {[ s h e l l c o d e ]}

f u n c t i o n ( ) {[ s h e l l c o d e ] } )

1
2
3

[a]

[b]
4

f u n c t i o n frmAdd ( ) {

5

v a r i f r m = document . c r e a t e E l e m e n t ( ’ i f r a m e ’ ) ;
6

ifrm . s t y l e . posi tion = ’ absolute ’ ;

var f = function ( ) {
if ( true ) {
function g () {
r e t u r n 1;}
} else {
function g () {
r e t u r n 2;}
};

function g () {
return 3;};
return g () ;
function g () {
r e t u r n 4;}

7

8
9

10

}

Fig. 12: A JavaScript Sample Interpreted Differently by Different JavaScript Engines

document . body . a p p e n d C h i l d ( i f r m ) ; } ;
frmAdd ( ) ;

[c]
undefined object once ReferrenceError is captured. While
this fix eliminates the ReferrenceError, it often introduces
SyntaxError or TypeError at runtime. ifrm.style is
not defined in the sample in Figure 11(c). So jsunpack
generates code var ifrm.style = 1 for this sample.
Unfortunately, it contains an unexpected token dot. This raises
a SyntaxError exception. Another way to improve this is to
assign ifrm.style an Object so that SyntaxError is
avoided and ifrm.style can be typed following the typing
rules of the JavaScript engine. However, as discussed in Section III-A, this can still cause an exception or lead to unnecessary loss of precision. This case demonstrates the advantage
of type inference model deployed by JSForce. Although
JSForce cannot tolerate SyntaxError, the type inference
model guarantees no further TypeError or SyntaxError
will be introduced.
The sample in Figure 11(d) raises a TypeError exception
since Hash.Cookie is not a constructor. Another sample
in Figure 11(e) also raises a TypeError exception because
gapi.load is not a function. JSForce can avoid this
by applying faked object retyping technique. From another
perspective, these two cases manifest the weakness of jsunpack that Hash.Cookie and gapi.load are not correctly
defined. Therefore, as another application, JSForce can be
used to evaluate the weakness of dynamic JavaScript analysis systems, so security researchers can further improve the
systems respectively.

v a r se show newupdates = new Hash . C o o k i e ( ’
se show newupdates ’ , { d u r a t i o n : 3600}) ;

[d]
gapi . load ( ” gapi . iframes ” , function ( ) { [ . . . ] } ) ;

[e]
Fig. 11: Case Study Samples

document[body] as a number, which will raise an exception when executed within a real browser. However, it does not
raise an exception in jsunpack since its SpiderMonkey engine
returns NaN for this operation. In fact, the V8 engine used in
JSForce also exhibits the same behavior as SpiderMonkey.
But, the catch block is triggered by the path exploration
process, so the malicious behavior is still revealed.
Other samples hide code within event callbacks. For instance, the sample in Figure 11(b) registers a callback function
using the window.addEvent function. jsunpack fails to
invoke the callback function due to the incorrect definition of window.addEvent used by jsunpack. At runtime,
JSForce identifies window.addEvent as a callback registration function because an anonymous function is passed to
it as the parameter. Then, this anonymous function is queued
and invoked at the end of execution.
b) Execution fails due to runtime errors: Another reason
why jsunpack may fail to detect malicious JavaScript code
is that the execution can fail due to runtime errors. As we
conducted the evaluation, only 230 out of the 10,975 samples
could be executed without any runtime errors under the six
configurations. Moreover, 10,592 out of 10,975 (96.5%) failed
all six configurations, rendering jsunpack completely useless
when facing them. These exceptions terminate the execution
before the malicious code is executed. The raised exceptions
are because of the inaccurate emulation of the running environment for JavaScript code. Examining these exceptions can
help security researchers improve jsunpack by supplying more
precise emulation environment, which is another benefit that
JSForce can provide.
One interesting thing about jsunpack is that it tries to
fix ReferrenceError by providing a definition for this

VII. L IMITATIONS
If the syntax of the tested JavaScript code is not correct,
JSForce drops the analysis immediately. The forced execution can introduce syntax error under some cases. For
instance, the parameter of eval are supposed to be correct
JavaScript code. When the parameter are calculated from
faked strings created by JSForce, the parameter may become
syntax incorrect for eval. In the future, we expect to develop
techniques [14] to automatically fix the syntax error to enable
maximized execution of the code.
While JavaScript language has official specification from
the ECMAScript community [1], the implementation of the
language on different JavaScript engines differs slightly because of the complex features and rapid evolving of JavaScript
language. The attacker can exploit this weakness to create
a deliberate script which exhibits differently on JSForce
to evade the analysis. Maffeis et al. [30] discussed such an
12

example presented in Figure 12. This code defines a function
f whose behavior is given by one of the declarations of
g inside the body of the anonymous function that returns
g. However, different implementations disagree on which
declaration determines the behavior of f. Specifically, a call
to f() should return 4, according to ECMA specification.
SpiderMonkey returns 4, while Rhino and Safari return 1, and
JScript and the ECMA4 reference implementations return 2.
Attackers can leverage these differences to hide the decoding
key and evade analysis. To counter this, we can implement
JSForce on top of different JavaScript engines, such as
SpiderMonkey [6] and Chakra [7].
The current path exploration algorithm can efficiently explore most of the sample in a decent time. However, there
are still some cases that take a considerable length of time
to finish. To exploit this limitation, attackers may place the
malicious code deep in the code logic, such that JSForce
could not reach it within a predefined duration. Note that this
limitation is not unique for JSForce. All the path exploration
techniques share the same limitation. We leave it as future
work to develop better path exploration algorithms and search
heuristics.

Researchers also try to combine static and dynamic code
features to identify malicious JavaScript programs(Cujo [36]).
More precisely, Cujo processes the static program and traces
of its execution into q-grams that are classified using machine
learning techniques. Symbolic execution [37] is also explored
for malicious JavaScript analysis.
b) Forced Execution: Researchers have proposed to
force branch outcomes for different security applications. XForce [33] can force the binary to execute and explore different
execution paths requiring no inputs or proper environment.
iRis [19] employs forced execution technique to expose the
private API abuses in iOS applications. Forced execution was
also proposed to identify kernel-level rootkits] [45], expose
hidden behavior in Android apps [24], [44]. To the best of
our knowledge, JSForce is the first work to enable forced
execution on JavaScript for malware detection.
IX. C ONCLUSION
In this paper, we presented the design and implementation of
a novel JavaScript forced execution engine named JSForce
which enables non crashable execution model while ensuring
complete code coverage. We evaluated JSForce using a large
number of HTML and PDF samples. Experimental results
showed that by adopting our forced execution engine, the
malicious JavaScript detection rate can be greatly improved
without any noticeable false positive increase and the runtime
overhead was generally neglectable. JSForce is made publicly available at [9] as an online service and will release the
source code to the security community upon the acceptance
for publication.

VIII. R ELATED W ORK
a) Malicious JavaScript Analysis: In the last few years,
there have been a number of approaches to analyzing
JavaScript code. They can be roughly divided into two
categories-static approach, dynamic approach.
Static Approach. Several systems have focused on statically analyzing JavaScript code to identify malicious web
pages [20], [27], [38], [18]. ZOZZLE [18], in particular,
leverages features associated with AST context information
(such as, the presence of a variable named scode in the context
of a loop), for its classification. Since dynamic features of
JavaScript plague the static analysis , researchers try to model
those features to improve the static analysis result [34], [39],
[13].
Dynamic Approach. Dynamic analysis is widely deployed
to expose behaviors of obfuscated JavaScript code. Previous
work [17], [29], [22] execute JavaScript using an emulated
JavaScript running environment and acquire de-obfuscated
JavaScript code. To de-obfuscate malicious JavaScript code,
Gen et al. [29] simplify the obfuscated JavaScript code by
preserving the semantics of the observational equivalence.
JSGuard [21] proposed a methodology to detect JavaScript
shellcode that fully uses JavaScript code execution environment information with low false negative and false positive.
Liu et al. [28] propose a context-aware approach for detection and confinement of malicious JavaScript in PDF by
inserting context monitoring code into a document. To analyze
JavaScript code with cloaking , Kolbitsch et al. [26] uncover
environment-specific malware by exploring multiple execution
paths within a single execution. JSForce can benefit the
dynamic analysis in terms of improved code coverage and
tolerance of invalid host environment model.

R EFERENCES
[1] http://www.ecmascript.org/.
[2] http://contagiodump.blogspot.com/2013/03/
16800-clean-and-11960-malicious-files.html.
[3] http://malware-traffic-analysis.net/.
[4] http://threatglass.com/.
[5] http://www.alexa.com/topsites.
[6] https://developer.mozilla.org/en-US/docs/Mozilla/Projects/
SpiderMonkey.
[7] https://github.com/Microsoft/ChakraCore.
[8] 2015 symantec internet security threat report. http://www.symantec.com/
security response/publications/threatreport.jsp.
[9] Anonymized for submission.
[10] Sputnik. https://code.google.com/p/sputniktests/.
[11] V8 javascript engine. https://developers.google.com/v8/.
[12] Virus total. https://www.virustotal.com/.
[13] BANDHAKAVI , S., K ING , S. T., M ADHUSUDAN , P., AND W INSLETT,
M. Vex: Vetting browser extensions for security vulnerabilities. In
USENIX Security Symposium (2010), vol. 10, pp. 339–354.
[14] BARNARD , D. T., AND H OLT, R. C. Hierarchic syntax error repair for
lr grammars. International Journal of Computer & Information Sciences
11, 4 (1982), 231–258.
[15] B RUMLEY, D., H ARTWIG , C., L IANG , Z., N EWSOME , J., S ONG , D.,
AND Y IN , H.
Automatically identifying trigger-based behavior in
malware. In Botnet Detection. Springer, 2008, pp. 65–88.
[16] C AO , Y., PAN , X., C HEN , Y., AND Z HUGE , J. Jshield: Towards realtime and vulnerability-based detection of polluted drive-by download
attacks. In the Proceedings of Annual Computer Security Applications
Conference (ACSAC) (2014).
[17] C OVA , M., K RUEGEL , C., AND V IGNA , G. Detection and analysis of
drive-by-download attacks and malicious javascript code. In Proceedings
of the 19th International Conference on World Wide Web (2010).

13

[18] C URTSINGER , C., L IVSHITS , B., Z ORN , B. G., AND S EIFERT, C.
Zozzle: Fast and precise in-browser javascript malware detection. In
USENIX Security Symposium (2011).
[19] D ENG , Z., S ALTAFORMAGGIO , B., Z HANG , X., AND X U , D. iris:
Vetting private api abuse in ios applications. In Proceedings of the 22nd
ACM SIGSAC Conference on Computer and Communications Security
(2015), ACM, pp. 44–56.
[20] F EINSTEIN , B., P ECK , D., AND S ECURE W ORKS , I. Caffeine monkey:
Automated collection, detection and analysis of malicious javascript.
Black Hat USA (2007).
[21] G U , B., Z HANG , W., BAI , X., C HAMPION , A. C., Q IN , F., AND X UAN ,
D. Jsguard: Shellcode detection in javascript. In Security and Privacy
in Communication Networks. 2013.
[22] H ARTSTEIN , B. Jsunpack: An automatic javascript unpacker. In
ShmooCon convention (2009).
¨
[23] H OLZLE
, U., C HAMBERS , C., AND U NGAR , D.
Optimizing
dynamically-typed object-oriented languages with polymorphic inline
caches. In ECOOP’91 European Conference on Object-Oriented Programming (1991), Springer.
[24] J OHNSON , R., AND S TAVROU , A. Forced-path execution for android
applications on x86 platforms. In Software Security and ReliabilityCompanion (SERE-C), 2013 IEEE 7th International Conference on
(2013), IEEE, pp. 188–197.
[25] K APRAVELOS , A., S HOSHITAISHVILI , Y., C OVA , M., K RUEGEL , C.,
AND V IGNA , G. Revolver: An automated approach to the detection
of evasive web-based malware. In USENIX Security (2013), Citeseer,
pp. 637–652.
[26] KOLBITSCH , C., L IVSHITS , B., Z ORN , B., AND S EIFERT, C. Rozzle:
De-cloaking internet malware. In Security and Privacy (SP), 2012 IEEE
Symposium on (2012).
[27] L IKARISH , P., J UNG , E., AND J O , I. Obfuscated malicious javascript
detection using classification techniques. In MALWARE (2009), Citeseer,
pp. 47–54.
[28] L IU , D., WANG , H., AND S TAVROU , A. Detecting malicious javascript
in pdf through document instrumentation. In Dependable Systems and
Networks (DSN), 2014 44th Annual IEEE/IFIP International Conference
on (2014).
[29] L U , G., AND D EBRAY, S. Automatic simplification of obfuscated
javascript code: A semantics-based approach. In Proceedings of the
2012 IEEE Sixth International Conference on Software Security and
Reliability (2012).
[30] M AFFEIS , S., M ITCHELL , J. C., AND TALY, A. An operational semantics for javascript. In Programming languages and systems. Springer,
2008, pp. 307–325.
[31] M OWERY, K., B OGENREIF, D., Y ILEK , S., AND S HACHAM , H. Fingerprinting information in javascript implementations. Proceedings of
W2SP 2 (2011).
[32] M ULAZZANI , M., R ESCHL , P., H UBER , M., L EITHNER , M., S CHRITTWIESER , S., W EIPPL , E., AND W IEN , F. Fast and reliable browser
identification with javascript engine fingerprinting. In Web 2.0 Workshop
on Security and Privacy (W2SP) (2013), vol. 5.
[33] P ENG , F., D ENG , Z., Z HANG , X., X U , D., L IN , Z., AND S U , Z. Xforce: Force-executing binary programs for security applications. In
Proceedings of the 2014 USENIX Security Symposium, San Diego, CA
(August 2014) (2014).
[34] P OLITZ , J. G., E LIOPOULOS , S., G UHA , A., AND K RISHNAMURTHI ,
S. Adsafety: Type-based verification of javascript sandboxing. arXiv
preprint arXiv:1506.07813 (2015).
[35] R ATANAWORABHAN , P., L IVSHITS , B., AND Z ORN , B. Nozzle: A
defense against heap-spraying code injection attacks. In Proceedings
of the Usenix Security Symposium (2009).
[36] R IECK , K., K RUEGER , T., AND D EWALD , A. Cujo: efficient detection
and prevention of drive-by-download attacks. In Proceedings of the 26th
Annual Computer Security Applications Conference (2010).
[37] S AXENA , P., A KHAWE , D., H ANNA , S., M AO , F., M C C AMANT, S.,
AND S ONG , D. A symbolic execution framework for javascript. In
Security and Privacy (SP), 2010 IEEE Symposium on (2010).
[38] S EIFERT, C., W ELCH , I., AND KOMISARCZUK , P. Identification of malicious web pages with static heuristics. In Telecommunication Networks
and Applications Conference, 2008. ATNAC 2008. Australasian (2008),
IEEE, pp. 91–96.
´ M ITCHELL , J. C., M ILLER , M. S., AND
[39] TALY, A., E RLINGSSON , U.,
NAGRA , J. Automated analysis of security-critical javascript apis. In

[40]
[41]

[42]
[43]

[44]
[45]
[46]

14

Security and Privacy (SP), 2011 IEEE Symposium on (2011), IEEE,
pp. 363–378.
T HIEMANN , P. Towards a type system for analyzing javascript programs.
In Programming Languages and Systems. Springer, 2005, pp. 408–422.
T RINH , M.-T., C HU , D.-H., AND JAFFAR , J. S3: A symbolic string
solver for vulnerability detection in web applications. In Proceedings of
the 2014 ACM SIGSAC Conference on Computer and Communications
Security (2014), ACM, pp. 1232–1243.
U PATHILAKE , R., L I , Y., AND M ATRAWY, A. A classification of web
browser fingerprinting techniques. In New Technologies, Mobility and
Security (NTMS), 2015 7th International Conference on (2015), IEEE.
WANG , D. Y., S AVAGE , S., AND VOELKER , G. M. Cloak and dagger:
dynamics of web search cloaking. In Proceedings of the 18th ACM
conference on Computer and communications security (2011), ACM,
pp. 477–490.
WANG , Z., J OHNSON , R., M URMURIA , R., AND S TAVROU , A. Exposing security risks for commercial mobile devices. In Computer Network
Security. Springer, 2012, pp. 3–21.
W ILHELM , J., AND C HIUEH , T.- C . A forced sampled execution
approach to kernel rootkit identification. In Recent Advances in Intrusion
Detection (2007), Springer, pp. 219–235.
X U , W., Z HANG , F., AND Z HU , S. The power of obfuscation techniques
in malicious javascript code: A measurement study. In Malicious and
Unwanted Software (MALWARE), 2012 7th International Conference on
(2012), IEEE, pp. 9–16.


